Friedel oscillations and chiral superconductivity in monolayer NbSe$_2$

In 1965 Kohn and Luttinger proposed a genuine electronic mechanism for superconductivity. Despite the bare electrostatic interaction between two electrons being repulsive, in a metal electron-hole fluctuations can give rise to Friedel oscillations of the screened Coulomb potential. Cooper pairing among the electrons then emerges when taking advantage of the attractive regions. The nature of the leading pairing mechanism in some two-dimensional transition metal dichalcogenides is still debated. Focusing on NbSe$_2$, we show that superconductivity can be induced by the Coulomb interaction when accounting for screening effects on the trigonal lattice with multiple orbitals. Using ab initio-based tight-binding parametrizations for the relevant low-energy d-bands, we evaluate the screened interaction microscopically, in a scheme including Bloch overlaps. In the direct space, we find long-range Friedel oscillations alternating in sign, a key to the Kohn-Luttinger mechanism. The momentum-resolved gap equations predict two degenerate solutions at the critical temperature Tc, signaling the unconventional nature of the pairing. Their complex linear combination, i.e., a chiral gap with p-like symmetry, provides the ground state of the system. Our prediction of a fully gapped chiral phase well below Tc is in excellent agreement with the spectral function extracted from tunneling spectroscopy measurements of single-layer NbSe$_2$.

==> README.txt <==
Short instruction on how to add content to this project:

# Compilation
- Please ensure that when compiling the main text, the main document is set to main.tex (press the menu button on the left hand side on the top and select main.tex from the dropdown menu).
Please make sure to at least once compile the SM as well in order to enable the references from the main into the SM to be properly displayed.
- Using the xr package, references can be cited between the main text and the supplementary material file. In the supplementary material, all labels from the main text can be references using \cref{main-LABEL} where the prefix main- tells xr to look up LABEL as a reference in the main text. Similarly, the equations in the SM can be referenced in the main text with the prefix "sm-". 
An example: Add an equation with label "dummy" to the SM, change to main by selecting it in the left hand sidebar. Add a reference "\cref{sm-dummy}" to the new equation and compile.  

# References
New references can be added to the zotero group for the project by going to:
https://www.zotero.org/groups/5295071/friedel_oscillations_and_chiral_superconductivity_in_monolayer_nbse2

Then navigate to the group library where one can add or modify references using the Zotero web interface (similar to Mendeley but open source).
The easiest way to add new references is to select the subfolder one wishes to add a new reference to and using the "Add by identifier" webimport.
This accepts URLs, DOI, or arXiv-Ids and automatically retrieves all meta-data for the specific reference.
All associated meta-data can be manually updated should the web-import contain any errors (most often in formatting of special characters) 


# Figures
The figures in the main text are vector graphics done in gnuplot and then assembled as svg using inkscape. The figures in the SM are done using the texpng terminal in gnuplot with labels rendered using LaTex during compilation of the project.

